Learning Robotic World Models with Semantic and Visual Feedback

Robot world models predict action-conditioned future visual states to support robotic planning and decision making. However, visual reconstruction does not fully capture task progress, semantic evaluation alone provides limited constraints on fine-grained visual errors, and homogeneous predictions limit comparative feedback. We present RoboImagine, a framework for post-training autoregressive robotic world models through candidate-future comparisons with semantic and visual feedback. Diverse search promotes diversity among candidate trajectories under shared visual observations, action sequences, and task instructions. A frozen multimodal evaluator provides task-relevant semantic preferences through pairwise video comparisons in both presentation orders, complemented by pixel- and perceptual-level visual consistency feedback that constrains local structural and appearance errors. These signals drive policy optimization through group-relative advantages. Fixed initial context and branch-specific rolling histories support long-sequence generation with bounded context and consistent conditioning between candidate generation and policy optimization. Experiments with separately trained models on RT-1, BridgeV2, and RoboCasa cover real-world and simulated manipulation. On RT-1, under matched initialization, update counts, and evaluation protocols, RoboImagine improves PSNR by 1.26 dB and reduces LPIPS by 11.93% relative to continued supervised fine-tuning. Ablations show that diverse search improves prediction quality and that combined semantic and visual feedback yields higher external multimodal evaluation scores than visual feedback alone while maintaining comparable visual fidelity. Rolling histories further improve long-horizon prediction. These results support improving visual fidelity, task relevance, and long-horizon prediction through candidate comparison and complementary feedback.

==> README.txt <==
RoboImagine - arXiv source package
=================================
Title: Learning Robotic World Models with Semantic and Visual Feedback

Main file: main.tex
Compiler: pdfLaTeX

This package combines the latest manuscript, all ten author biographies,
and supplementary material in one document. Main text is two-column;
supplementary material is single-column. Pages and reference numbering
remain continuous. No external document or cached AUX files are required.

Compile with the included bibliography:
  pdflatex -no-shell-escape -interaction=nonstopmode -halt-on-error main.tex
  pdflatex -no-shell-escape -interaction=nonstopmode -halt-on-error main.tex
  pdflatex -no-shell-escape -interaction=nonstopmode -halt-on-error main.tex

After editing citations, regenerate the bibliography with:
  pdflatex main.tex
  bibtex main
  pdflatex main.tex
  pdflatex main.tex

The included main.bbl, BibTeX database, IEEEtran class, bibliography style,
figures, and author photos are sufficient with standard TeX Live packages.
No network downloads, shell escape, or project-specific build hooks are needed.
Embedded figure PDFs are source assets, not a precompiled manuscript.

For arXiv upload, select main.tex and the pdfLaTeX compiler and review the
PDF generated by arXiv before completing the submission. This package is
prepared locally; it has not been submitted to arXiv.

Official guidance: https://info.arxiv.org/help/submit_tex.html

The separate TPAMI submission files are unchanged.

